Smoke on the water: CO and H2O in a circumnuclear disc around a quasar at redshift 2.64

We present an analysis of observations with the Atacama Large (sub-)Millimetre Array (ALMA) of the 380 GHz water emission line and CO (11-10) emission line from MG J0414+0534, a gravitationally lensed dusty star-forming galaxy that hosts a type 1 quasar. We also present observations at 1.6 GHz with global very long baseline interferometry (VLBI) of the radio source. We confirm the previously reported detection of the 380 GHz water line and that the flux density ratio between the two merging lensed images is reversed with respect to the radio/mm continuum. We further find tentative evidence of variability in the integrated line intensity on timescales of days. We show that the 380 GHz water line has two components of emission: a disc that is around 35 pc in diameter around the quasar, and another component of emission that is offset $\sim$600 pc perpendicular to the disc that lies close to the lensing caustic. With lens modelling of the multi-wavelength data sets, we construct a model for the quasar system consisting of a circumnuclear disc of molecular gas with a size of about 60 pc bisected by radio jets extending to a distance of about 200 pc from the radio core. Our findings suggest that observations with ALMA of high-excitation molecular lines from strongly lensed quasars could allow detailed studies of AGN accretion and feedback at the cosmic peak of black hole and galaxy growth.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
